Nonlinear Trellis Description for Convolutionally Encoded Transmission Over ISI-channels with Applications for CPM

In this paper we propose a matched decoding scheme for convolutionally encoded transmission over intersymbol interference (ISI) channels and devise a nonlinear trellis description. As an application we show that for coded continuous phase modulation (CPM) using a non-coherent receiver the number of states of the super trellis can be significantly reduced by means of a matched non-linear trellis encoder.

==> ACF-noise-L3-h1-4-samps4-RaisedCosineImpulse.csv <==
  -2.0000000e+01  -2.7098137e-03
  -1.9000000e+01   4.0221483e-03
  -1.8000000e+01  -3.1199746e-03
  -1.7000000e+01   1.8036446e-03
  -1.6000000e+01  -4.3081917e-04
  -1.5000000e+01   4.1119624e-05
  -1.4000000e+01  -1.2211439e-03
  -1.3000000e+01   1.5708550e-03
  -1.2000000e+01  -2.1939850e-04
  -1.1000000e+01  -1.4003162e-03
  -1.0000000e+01   2.6977237e-03
  -9.0000000e+00  -3.6385229e-03
  -8.0000000e+00   5.1673875e-03
  -7.0000000e+00  -8.0908720e-03
  -6.0000000e+00   1.2267895e-02
  -5.0000000e+00  -2.0259514e-02
  -4.0000000e+00   3.7475958e-02
  -3.0000000e+00  -7.2239977e-02
  -2.0000000e+00   1.5471150e-01
  -1.0000000e+00  -6.0666295e-01
   0.0000000e+00   1.0000000e+00
   1.0000000e+00  -6.0666295e-01
   2.0000000e+00   1.5471150e-01
   3.0000000e+00  -7.2239977e-02
   4.0000000e+00   3.7475958e-02
   5.0000000e+00  -2.0259514e-02
   6.0000000e+00   1.2267895e-02
   7.0000000e+00  -8.0908720e-03
   8.0000000e+00   5.1673875e-03
   9.0000000e+00  -3.6385229e-03
   1.0000000e+01   2.6977237e-03
   1.1000000e+01  -1.4003162e-03
   1.2000000e+01  -2.1939850e-04
   1.3000000e+01   1.5708550e-03
   1.4000000e+01  -1.2211439e-03
   1.5000000e+01   4.1119624e-05
   1.6000000e+01  -4.3081917e-04
   1.7000000e+01   1.8036446e-03
   1.8000000e+01  -3.1199746e-03
   1.9000000e+01   4.0221483e-03
   2.0000000e+01  -2.7098137e-03

